Batteries, camera, action! Learning a semantic control space for expressive robot cinematography

Aerial vehicles are revolutionizing the way film-makers can capture shots of actors by composing novel aerial and dynamic viewpoints. However, despite great advancements in autonomous flight technology, generating expressive camera behaviors is still a challenge and requires non-technical users to edit a large number of unintuitive control parameters. In this work, we develop a data-driven framework that enables editing of these complex camera positioning parameters in a semantic space (e.g. calm, enjoyable, establishing). First, we generate a database of video clips with a diverse range of shots in a photo-realistic simulator, and use hundreds of participants in a crowd-sourcing framework to obtain scores for a set of semantic descriptors for each clip. Next, we analyze correlations between descriptors and build a semantic control space based on cinematography guidelines and human perception studies. Finally, we learn a generative model that can map a set of desired semantic video descriptors into low-level camera trajectory parameters. We evaluate our system by demonstrating that our model successfully generates shots that are rated by participants as having the expected degrees of expression for each descriptor. We also show that our models generalize to different scenes in both simulation and real-world experiments. Data and video found at: https://sites.google.com/view/robotcam.

==> comments/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

The paper is well written and presents a fascinating
approach for robot cinematography to capture shots of
single actors using semantic descriptors.

It can certainly be improved with some more details and
explanations, and related works as suggested by the authors
but good work overall.


----------------------------------------
Comments on Video Attachment:

It well serves its purpose with good visuals and
explanation.
Comments to author (Editor)
================================

I concur with the AE.


----------------------------------------
Comments on Video Attachment:

I concur with the AE.

==> comments/Review15201.txt <==
Reviewer 1 of ICRA 2021 submission 1334

Comments to the author
======================

1. Summary 

a. Summary of the paper:
The paper proposes a data-driven framework in the
cinematography setting for editing camera positioning
parameters in semantic space:
- A dataset of video clips with semantic scores via
crowd-sourcing
- A generative model that can map desired semantic video
descriptors to camera trajectory parameters.

b. Strengths:?
- The approach to construct the framework is interesting
and promising.
- Language and illustrations are clear for understanding
the contents
c. Weaknesses:?
- Contributions are not significant enough, especially in
terms of robotics. The current contents are not really fit
for a top-level robotics conference.
- Scalability of the framework
- Details of methods and experimental results are not well
organized and clear.

2. Evaluation:

a. How well the literature review has been conducted?
The literature review is reasonably conducted 

b. How consistent is the flow of the arguments throughout
the proposal?
The arguments are consistent

c. Is it clear why there is a need for the proposed
research?
The authors clearly state their need for a framework to
overcome the limitation of the current cinematography
platform.

d. Are the problems clearly outlined in the
introduction/background?
Yes, the authors mention 3 main problems, which are:
- the difficult, unintuitive to control; 
- no direct way to control the emotional expression of the
final footage; 
- complex interaction between camera parameters.

e. Is what is missing from the current research state?
Limitations of the related methods are rarely mentioned and
analyzed. The "Related Work" section mainly lists some
related work.

f. Are the research questions well formulated and
achievable?
yes
g. How well is the importance of the research questions
addressed?
	- the research question is well mentioned

h. Do the experiments and methodology match the research
questions?
	- The authors describe two main parts of the (very
complex) framework:
		- A dataset of video clips with semantic
scores via crowd-sourcing, including:
			- An approach to obtain a minimally
perceptible unit of measure in the shot parameter space
based on preset configurations (??) and Amazon Mechanical
Turk.
			- A method to obtain numerical
scores for semantic descriptors for each clip.
		- Bidirectional mapping between shot
parameters and semantic descriptors using linear regression
and artificial neural network.

	- Some points need clarifying:
		- Users in III.A, B, C are the same or
different? The ways they are described are not clear and
messy.
		- What do authors mean by saying that
videos are played asynchronously/synchronously.
		- The two paragraphs of section III-B are
loosely connected? Why are they there?
		- In this sentence "Next, we processed
answers from 200 users..." what do authors mean for the
"answers"? For which questions?
		- Why do authors describe the "Obtaining
Semantic scores" (III-B) before "Building a Semantic
Descriptor  Space"(III-C) while they should be orders in
another way in terms of their contents and relation.
		- What do authors mean for the terms
"learned" and "learning" in section III? 

	- Experiments and results are presented in a bit
confusing way and limited. A comparison with other methods
would help readers to better recognize the improvement.
Please comment on the following points:
		- What is R^2, how to compute it?
		- The prediction quality in Fig. 8 seems
not good enough? Why are predicted values mostly outside
the distribution of the crowdsourced values?  Please
explain and analyze it in more detail.
		- Fig. 9, the Soccer row: pattern of
perceived scores does not seem to match the ascending
ranking, e.g. the high part of Calm column, the low part of
Exciting, Nervous. Please comment!
		- It is not clear to me how the results
presented can fulfill the requirement of "knowledge of
cinematography" authors mentioned in Section I.
	

k. How novel is the proposed work?
In the field of robot cinematography, the framework seems
novel. However, building mapping functions with
human-labeled data is not a new idea. The dependence of
this framework on Amazon Mechanical Turk to obtain the
label raises some concerns on scalability and (possible)
bias.

3. Presentation
a. Quality of the language
Good in general though there are still some grammar errors,
typos. 

b. Quality of the illustrations, consistency in citations
and formatting
- Good in general

c. How well the images contribute to the arguments made in
the research proposal?
Good quality 

Comments on the Video Attachment
================================

The video somehow describes the framework better than the
content of the paper though it is a bit long.

==> comments/Review15203.txt <==
Reviewer 2 of ICRA 2021 submission 1334

Comments to the author
======================

This paper presents a semantic control space for robot
cinematography. To achieve this, the diverse video dataset
has been created in the AirSim, where the multiple camera
viewpoints of a single person are simulated. To learning a
semantic space, the video is classified into 15 categories
as Exciting, Calm, Enjoyable, Revealing, and so on.
Furthermore, to make control easier, the classifier is used
to reduce the classes from 15 to 7. Then, a generative
model is designed to learn the semantic control of
different semantic patterns from semantic descriptors to
shot parameters and vise verses.  After learning, the robot
is able to shot a video of a single person with different
semantic labels. 

The idea is interesting, and the approach and the results
of the work are good. The major problem I have is the
semantic descriptors (d, 7 dimension) only have one set
parameters given one video, but there are a series of shot
parameters (Ωshot, 6 dimensions) in a video of a
moving person, how does it possible to map one set
parameter to a series of shot parameters? Is it means to
keep the same relative positive of UAV with respect to the
moving person during the shot?

Moreover, several issues need to be improved in the paper:

- θ is not depicted in Figure 2b, Ψ in Figure 2b
is not well elaborated. 
- It would be better if Follow 0 and Follow 1 shot presets
were depicted in Figure 3. Since there is not an
explanation of these two shot presets (Follow 0 and 1) in
the paper.
- In Sec. III-A, how to sample approximately 10 linearly
distributed variations around the preset value? What is the
step length of the sampling?
- In Sec. III-B, it would be better if the descriptor
vector d (15x1) is well elaborated, e.g., is the elements
of vector d represent the relative score with respect to
the 15 semantics.
- In the last paragraph of Sec. III, there is a missing
full stop after "We built a more diverse dataset of 200
randomly generated videos".


Comments on the Video Attachment
================================

The video is easy to understand

==> comments/Review20957.txt <==
Reviewer 4 of ICRA 2021 submission 1334

Comments to the author
======================

This paper presents a framework for filmmakers to use a
drone in order to capture shots of single actors using
semantic descriptors rather than complicated control
parameters. The paper is technically sound and provides a
unique contribution to the area of cinematography using
drones. Overall, the paper is very well-written in terms of
explaining the motivation, contribution, and the
methodology, especially with justifying chosen parameters,
descriptors and methods used. The authors show extensive
work in how the data for crowdsourcing was collected and
created (especially with using participants to determine
perceptual units). Moreover, the authors involved
participants once again in the evaluation process (using
simulation and real-life shots) which proved the validation
of their system. Here are some further suggestions for
improvement:
1- In figure 2b, the diagram shows Psi and Psi-dot, which
is not mentioned again in the paper, while missing Theta
and Theta-dot. Are the Psi's typographical errors and
should be Thetas instead? Please provide more explanation
in the paper or fix accordingly.
2- It was not very clear why the authors decided to explore
the P2D model (and not only D2P model), and therefore
represent it in the paper, especially that the end result
is meant for a user to enter descriptors and the output to
be shot parameters (which is D2P model). More explanation
would therefore clarify the intent behind exploring P2D
model, or it could be removed altogether if it has no
substantial added value to the work.
3- While the authors' related work section is thorough with
enough citations to related work, having a sentence to
summarise their contribution for each subsection in the
subsection itself, instead of summarising this at the end
of all subsections, would make their contributions stand
out more in contrast to the related work presented. The
summary then at the end can be greatly minimised. 
4- In Figure 6 "Learned 3D space of emotions", the x-axis
is unclear as the numbers are over-lapping.
5- It would be interesting to also explore having more than
one actor in shots as future work.


Comments on the Video Attachment
================================

The video was very clear and easy to understand. Please see
my comment in the review about the usage of Psi instead of
Theta (Psi is used in the video and the graph, however, it
seems like Theta is used in the paper).

==> filming_icra2021 - Copy/comments/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

The paper is well written and presents a fascinating
approach for robot cinematography to capture shots of
single actors using semantic descriptors.

It can certainly be improved with some more details and
explanations, and related works as suggested by the authors
but good work overall.


----------------------------------------
Comments on Video Attachment:

It well serves its purpose with good visuals and
explanation.
Comments to author (Editor)
================================

I concur with the AE.


----------------------------------------
Comments on Video Attachment:

I concur with the AE.

==> filming_icra2021 - Copy/comments/Review15201.txt <==
Reviewer 1 of ICRA 2021 submission 1334

Comments to the author
======================

1. Summary 

a. Summary of the paper:
The paper proposes a data-driven framework in the
cinematography setting for editing camera positioning
parameters in semantic space:
- A dataset of video clips with semantic scores via
crowd-sourcing
- A generative model that can map desired semantic video
descriptors to camera trajectory parameters.

b. Strengths:?
- The approach to construct the framework is interesting
and promising.
- Language and illustrations are clear for understanding
the contents
c. Weaknesses:?
- Contributions are not significant enough, especially in
terms of robotics. The current contents are not really fit
for a top-level robotics conference.
- Scalability of the framework
- Details of methods and experimental results are not well
organized and clear.

2. Evaluation:

a. How well the literature review has been conducted?
The literature review is reasonably conducted 

b. How consistent is the flow of the arguments throughout
the proposal?
The arguments are consistent

c. Is it clear why there is a need for the proposed
research?
The authors clearly state their need for a framework to
overcome the limitation of the current cinematography
platform.

d. Are the problems clearly outlined in the
introduction/background?
Yes, the authors mention 3 main problems, which are:
- the difficult, unintuitive to control; 
- no direct way to control the emotional expression of the
final footage; 
- complex interaction between camera parameters.

e. Is what is missing from the current research state?
Limitations of the related methods are rarely mentioned and
analyzed. The "Related Work" section mainly lists some
related work.

f. Are the research questions well formulated and
achievable?
yes
g. How well is the importance of the research questions
addressed?
	- the research question is well mentioned

h. Do the experiments and methodology match the research
questions?
	- The authors describe two main parts of the (very
complex) framework:
		- A dataset of video clips with semantic
scores via crowd-sourcing, including:
			- An approach to obtain a minimally
perceptible unit of measure in the shot parameter space
based on preset configurations (??) and Amazon Mechanical
Turk.
			- A method to obtain numerical
scores for semantic descriptors for each clip.
		- Bidirectional mapping between shot
parameters and semantic descriptors using linear regression
and artificial neural network.

	- Some points need clarifying:
		- Users in III.A, B, C are the same or
different? The ways they are described are not clear and
messy.
		- What do authors mean by saying that
videos are played asynchronously/synchronously.
		- The two paragraphs of section III-B are
loosely connected? Why are they there?
		- In this sentence "Next, we processed
answers from 200 users..." what do authors mean for the
"answers"? For which questions?
		- Why do authors describe the "Obtaining
Semantic scores" (III-B) before "Building a Semantic
Descriptor  Space"(III-C) while they should be orders in
another way in terms of their contents and relation.
		- What do authors mean for the terms
"learned" and "learning" in section III? 

	- Experiments and results are presented in a bit
confusing way and limited. A comparison with other methods
would help readers to better recognize the improvement.
Please comment on the following points:
		- What is R^2, how to compute it?
		- The prediction quality in Fig. 8 seems
not good enough? Why are predicted values mostly outside
the distribution of the crowdsourced values?  Please
explain and analyze it in more detail.
		- Fig. 9, the Soccer row: pattern of
perceived scores does not seem to match the ascending
ranking, e.g. the high part of Calm column, the low part of
Exciting, Nervous. Please comment!
		- It is not clear to me how the results
presented can fulfill the requirement of "knowledge of
cinematography" authors mentioned in Section I.
	

k. How novel is the proposed work?
In the field of robot cinematography, the framework seems
novel. However, building mapping functions with
human-labeled data is not a new idea. The dependence of
this framework on Amazon Mechanical Turk to obtain the
label raises some concerns on scalability and (possible)
bias.

3. Presentation
a. Quality of the language
Good in general though there are still some grammar errors,
typos. 

b. Quality of the illustrations, consistency in citations
and formatting
- Good in general

c. How well the images contribute to the arguments made in
the research proposal?
Good quality 

Comments on the Video Attachment
================================

The video somehow describes the framework better than the
content of the paper though it is a bit long.

==> filming_icra2021 - Copy/comments/Review15203.txt <==
Reviewer 2 of ICRA 2021 submission 1334

Comments to the author
======================

This paper presents a semantic control space for robot
cinematography. To achieve this, the diverse video dataset
has been created in the AirSim, where the multiple camera
viewpoints of a single person are simulated. To learning a
semantic space, the video is classified into 15 categories
as Exciting, Calm, Enjoyable, Revealing, and so on.
Furthermore, to make control easier, the classifier is used
to reduce the classes from 15 to 7. Then, a generative
model is designed to learn the semantic control of
different semantic patterns from semantic descriptors to
shot parameters and vise verses.  After learning, the robot
is able to shot a video of a single person with different
semantic labels. 

The idea is interesting, and the approach and the results
of the work are good. The major problem I have is the
semantic descriptors (d, 7 dimension) only have one set
parameters given one video, but there are a series of shot
parameters (Ωshot, 6 dimensions) in a video of a
moving person, how does it possible to map one set
parameter to a series of shot parameters? Is it means to
keep the same relative positive of UAV with respect to the
moving person during the shot?

Moreover, several issues need to be improved in the paper:

- θ is not depicted in Figure 2b, Ψ in Figure 2b
is not well elaborated. 
- It would be better if Follow 0 and Follow 1 shot presets
were depicted in Figure 3. Since there is not an
explanation of these two shot presets (Follow 0 and 1) in
the paper.
- In Sec. III-A, how to sample approximately 10 linearly
distributed variations around the preset value? What is the
step length of the sampling?
- In Sec. III-B, it would be better if the descriptor
vector d (15x1) is well elaborated, e.g., is the elements
of vector d represent the relative score with respect to
the 15 semantics.
- In the last paragraph of Sec. III, there is a missing
full stop after "We built a more diverse dataset of 200
randomly generated videos".


Comments on the Video Attachment
================================

The video is easy to understand

==> filming_icra2021 - Copy/comments/Review20957.txt <==
Reviewer 4 of ICRA 2021 submission 1334

Comments to the author
======================

This paper presents a framework for filmmakers to use a
drone in order to capture shots of single actors using
semantic descriptors rather than complicated control
parameters. The paper is technically sound and provides a
unique contribution to the area of cinematography using
drones. Overall, the paper is very well-written in terms of
explaining the motivation, contribution, and the
methodology, especially with justifying chosen parameters,
descriptors and methods used. The authors show extensive
work in how the data for crowdsourcing was collected and
created (especially with using participants to determine
perceptual units). Moreover, the authors involved
participants once again in the evaluation process (using
simulation and real-life shots) which proved the validation
of their system. Here are some further suggestions for
improvement:
1- In figure 2b, the diagram shows Psi and Psi-dot, which
is not mentioned again in the paper, while missing Theta
and Theta-dot. Are the Psi's typographical errors and
should be Thetas instead? Please provide more explanation
in the paper or fix accordingly.
2- It was not very clear why the authors decided to explore
the P2D model (and not only D2P model), and therefore
represent it in the paper, especially that the end result
is meant for a user to enter descriptors and the output to
be shot parameters (which is D2P model). More explanation
would therefore clarify the intent behind exploring P2D
model, or it could be removed altogether if it has no
substantial added value to the work.
3- While the authors' related work section is thorough with
enough citations to related work, having a sentence to
summarise their contribution for each subsection in the
subsection itself, instead of summarising this at the end
of all subsections, would make their contributions stand
out more in contrast to the related work presented. The
summary then at the end can be greatly minimised. 
4- In Figure 6 "Learned 3D space of emotions", the x-axis
is unclear as the numbers are over-lapping.
5- It would be interesting to also explore having more than
one actor in shots as future work.


Comments on the Video Attachment
================================

The video was very clear and easy to understand. Please see
my comment in the review about the usage of Psi instead of
Theta (Psi is used in the video and the graph, however, it
seems like Theta is used in the paper).

==> filming_icra2021 - Copy/summaries/video_attachment.txt <==
1) Description: video attachment
2) Multimedia player: MP4
3) Author contact: Rogerio Bonatti, rbonatti@cs.cmu.edu

==> filming_icra2021 - Copy/summaries/video_summary.txt <==
Aerial vehicles are revolutionizing the way film-
makers can capture shots of actors by composing novel aerial
and dynamic viewpoints. However, despite great advancements
in autonomous flight technology, generating expressive camera
behaviors is still a challenge and requires non-technical users
to edit a large number of unintuitive control parameters. In
this work we develop a data-driven framework that enables
editing of these complex camera positioning parameters in a
semantic space (e.g. calm, enjoyable, establishing). 

==> summaries/video_attachment.txt <==
1) Description: video attachment
2) Multimedia player: MP4
3) Author contact: Rogerio Bonatti, rbonatti@cs.cmu.edu

==> summaries/video_summary.txt <==
Aerial vehicles are revolutionizing the way film-
makers can capture shots of actors by composing novel aerial
and dynamic viewpoints. However, despite great advancements
in autonomous flight technology, generating expressive camera
behaviors is still a challenge and requires non-technical users
to edit a large number of unintuitive control parameters. In
this work we develop a data-driven framework that enables
editing of these complex camera positioning parameters in a
semantic space (e.g. calm, enjoyable, establishing). 
